A stability-preserving polytopal discontinuous Galerkin method for the Fisher-Kolmogorov model with applications to neurodegenerative disease modelling

The Fisher--Kolmogorov equation models the spatio-temporal evolution of interacting biological species and is extensively employed in fields such as ecology, population dynamics, and the modelling of neurodegenerative diseases. Under suitable assumptions on the data, the solution $c$ is non-negative, a key feature because $c$ typically denotes a population density or a relative concentration. However, standard discretisation methods often fail to preserve this property, resulting in non-physical oscillations and unstable numerical approximations. In this work, we propose and analyse a numerical method to stabilise the dynamics of the Fisher--Kolmogorov model around the unstable equilibrium $c=0$. The proposed approach combines a discontinuous Galerkin spatial discretisation on general polygonal and polyhedral meshes with the Crank--Nicolson time integration scheme. The main idea is to suitably modify the formulation at the continuous level so that, on the one hand, it is strongly consistent with the original model, and, on the other hand, it ensures stability when moving to the discrete setting. We prove well-posedness of the semi-discrete formulation, derive stability bounds and prove optimal \textit{a priori} error estimates in a suitable energy norm. The theoretical results are demonstrated through a comprehensive set of numerical examples. Moreover, we consider an application arising in computational neuroscience by simulating the propagation of $\alpha$-synuclein, a key pathogenic protein implicated in Parkinson's disease and other neurodegenerative diseases, demonstrating that the proposed scheme is stable, high-order accurate, and robust in a biologically relevant computational setting.

==> Dati/Snapshot53_positivity_preserving.csv <==
uh,x
1,0
0.99892,0.005
0.99892,0.01
0.99892,0.015
0.99893,0.02
0.99893,0.025
0.99893,0.03
0.99894,0.035
0.99895,0.04
0.99895,0.045
0.99896,0.05
0.99897,0.055
0.99898,0.06
0.99899,0.065
0.999,0.07
0.99902,0.075
0.99903,0.08
0.99905,0.085
0.99906,0.09
0.99908,0.095
0.9991,0.1
0.99911,0.105
0.99913,0.11
0.99915,0.115
0.99917,0.12
0.99919,0.125
0.99921,0.13
0.99923,0.135
0.99924,0.14
0.99926,0.145
0.99928,0.15
0.9993,0.155
0.99932,0.16
0.99934,0.165
0.99935,0.17
0.99937,0.175
0.99939,0.18
0.9994,0.185
0.99942,0.19
0.99943,0.195
0.99945,0.2
0.99946,0.205
0.99947,0.21
0.99949,0.215
0.9995,0.22
0.99951,0.225
0.99952,0.23
0.99953,0.235
0.99954,0.24
0.99955,0.245
0.99956,0.25
0.99956,0.255
0.99957,0.26
0.99958,0.265
0.99958,0.27
0.99959,0.275
0.99959,0.28
0.9996,0.285
0.9996,0.29
0.99961,0.295
0.99961,0.3
0.99961,0.305
0.99962,0.31
0.99962,0.315
0.99962,0.32
0.99962,0.325
0.99962,0.33
0.99963,0.335
0.99963,0.34
0.99963,0.345
0.99963,0.35
0.99963,0.355
0.99963,0.36
0.99963,0.365
0.99963,0.37
0.99963,0.375
1.0004,0.38
1.0004,0.385
1.0004,0.39
1.0004,0.395
1.0003,0.4
1.0003,0.405
1.0003,0.41
1.0002,0.415
1.0002,0.42
1.0001,0.425
1.0001,0.43
1,0.435
0.99997,0.44
0.99992,0.445
0.99986,0.45
0.9998,0.455
0.99974,0.46
0.99969,0.465
0.99963,0.47
0.99957,0.475
0.9995,0.48
0.99944,0.485
0.99938,0.49
0.99931,0.495
0.99924,0.5
0.99917,0.505
0.9991,0.51
0.99902,0.515
0.99894,0.52
0.99886,0.525
0.99877,0.53
0.99868,0.535
0.99859,0.54
0.99849,0.545
0.99839,0.55
0.9983,0.555
0.9982,0.56
0.99809,0.565
0.99799,0.57
0.99789,0.575
0.99779,0.58
0.9977,0.585
0.9976,0.59
0.99751,0.595
0.99743,0.6
0.99735,0.605
0.99727,0.61
0.9972,0.615
0.99713,0.62
0.99708,0.625
0.99702,0.63
0.99698,0.635
0.99694,0.64
0.99691,0.645
0.99688,0.65
0.99686,0.655
0.99684,0.66
0.99683,0.665
0.99682,0.67
0.99682,0.675
0.99681,0.68
0.99679,0.685
0.99674,0.69
0.99666,0.695
0.99656,0.7
0.99643,0.705
0.99628,0.71
0.99609,0.715
0.99588,0.72
0.99563,0.725
0.99536,0.73
0.99506,0.735
0.99473,0.74
0.99438,0.745
0.99401,0.75
0.99361,0.755
0.99318,0.76
0.99274,0.765
0.99229,0.77
0.99181,0.775
0.99133,0.78
0.99083,0.785
0.99032,0.79
0.9898,0.795
0.98928,0.8
0.98875,0.805
0.98821,0.81
0.98767,0.815
0.98713,0.82
0.98658,0.825
0.98603,0.83
0.98549,0.835
0.98494,0.84
0.9844,0.845
0.98386,0.85
0.98333,0.855
0.9828,0.86
0.98228,0.865
0.98178,0.87
0.98128,0.875
0.9808,0.88
0.98033,0.885
0.97989,0.89
0.97946,0.895
0.97906,0.9
0.97868,0.905
0.97832,0.91
0.97799,0.915
0.97769,0.92
0.97742,0.925
0.97717,0.93
0.97696,0.935
0.97677,0.94
0.97661,0.945
0.97647,0.95
0.97636,0.955
0.97628,0.96
0.97622,0.965
0.97618,0.97
0.97616,0.975
0.96528,0.98
0.97466,0.985
0.97372,0.99
0.97226,0.995
0.97024,1
0.96764,1.005
0.9644,1.01
0.96052,1.015
0.95594,1.02
0.95066,1.025
0.94465,1.03
0.93791,1.035
0.93043,1.04
0.92221,1.045
0.91328,1.05
0.90366,1.055
0.89338,1.06
0.88248,1.065
0.87103,1.07
0.85909,1.075
0.84673,1.08
0.83404,1.085
0.82109,1.09
0.80797,1.095
0.79479,1.1
0.78163,1.105
0.76858,1.11
0.75572,1.115
0.74315,1.12
0.73094,1.125
0.71915,1.13
0.70784,1.135
0.69707,1.14
0.68688,1.145
0.6773,1.15
0.66836,1.155
0.66006,1.16
0.65242,1.165
0.64543,1.17
0.6391,1.175
0.63339,1.18
0.6283,1.185
0.62379,1.19
0.61985,1.195
0.61643,1.2
0.61351,1.205
0.61104,1.21
0.609,1.215
0.60733,1.22
0.606,1.225
0.60498,1.23
0.60422,1.235
0.60369,1.24
0.60335,1.245
0.60317,1.25
0.60312,1.255
0.60181,1.26
0.60086,1.265
0.5993,1.27
0.5971,1.275
0.59422,1.28
0.58395,1.285
0.5771,1.29
0.56897,1.295
0.55953,1.3
0.54876,1.305
0.53665,1.31
0.52321,1.315
0.50848,1.32
0.49251,1.325
0.47537,1.33
0.45718,1.335
0.43804,1.34
0.4181,1.345
0.3975,1.35
0.3764,1.355
0.35498,1.36
0.33339,1.365
0.31182,1.37
0.29041,1.375
0.26933,1.38
0.2487,1.385
0.22865,1.39
0.20929,1.395
0.1907,1.4
0.17296,1.405
0.15611,1.41
0.1402,1.415
0.12524,1.42
0.11124,1.425
0.098206,1.43
0.086114,1.435
0.074943,1.44
0.064666,1.445
0.055246,1.45
0.046646,1.455
0.038825,1.46
0.03174,1.465
0.025347,1.47
0.019603,1.475
0.014465,1.48
0.009891,1.485
0.0058413,1.49
0.0022767,1.495
-0.00083946,1.5
-0.0035422,1.505
-0.0058643,1.51
-0.0078367,1.515
-0.0094884,1.52
-0.010846,1.525
-0.011936,1.53
-0.016417,1.535
-0.016307,1.54
-0.016177,1.545
-0.016022,1.55
-0.015841,1.555
-0.01563,1.56
-0.015386,1.565
-0.015107,1.57
-0.014787,1.575
-0.014425,1.58
-0.014015,1.585
-0.013556,1.59
-0.013042,1.595
-0.012471,1.6
-0.011839,1.605
-0.011145,1.61
-0.010385,1.615
-0.0095586,1.62
-0.0086654,1.625
-0.0077057,1.63
-0.0066816,1.635
-0.0055963,1.64
-0.0044546,1.645
-0.0032632,1.65
-0.00203,1.655
-0.00076503,1.66
0.00052071,1.665
0.0018148,1.67
0.003104,1.675
0.0043748,1.68
0.0056134,1.685
0.0068069,1.69
0.0079428,1.695
0.0090106,1.7
0.010001,1.705
0.010907,1.71
0.011723,1.715
0.012446,1.72
0.013076,1.725
0.014655,1.73
0.014831,1.735
0.014969,1.74
0.015074,1.745
0.015148,1.75
0.015195,1.755
0.015218,1.76
0.015286,1.765
0.015283,1.77
0.015276,1.775
0.015265,1.78
0.015248,1.785
0.015224,1.79
0.014807,1.795
0.014656,1.8
0.014479,1.805
0.014277,1.81
0.014049,1.815
0.013797,1.82
0.013522,1.825
0.013226,1.83
0.012912,1.835
0.012582,1.84
0.012241,1.845
0.01189,1.85
0.011535,1.855
0.011179,1.86
0.010824,1.865
0.010475,1.87
0.010135,1.875
0.0098053,1.88
0.0094889,1.885
0.0091873,1.89
0.0089019,1.895
0.0086336,1.9
0.0083828,1.905
0.0081498,1.91
0.0079344,1.915
0.0077365,1.92
0.0075554,1.925
0.0073905,1.93
0.0072411,1.935
0.0071064,1.94
0.0069856,1.945
0.0068777,1.95
0.006782,1.955
0.0066977,1.96
0.0066238,1.965
0.0065597,1.97
0.0065047,1.975
0.0064579,1.98
0.0064188,1.985
0.0063867,1.99
0.0018983,1.995
0.0018909,2
0.0018821,2.005
0.0018717,2.01
0.0018598,2.015
0.0018463,2.02
0.001831,2.025
0.0018138,2.03
0.0017947,2.035
0.0017736,2.04
0.0017502,2.045
0.0017246,2.05
0.0016964,2.055
0.0016656,2.06
0.001632,2.065
0.0015954,2.07
0.0015558,2.075
0.001513,2.08
0.0014669,2.085
0.0014175,2.09
0.0013647,2.095
0.0013085,2.1
0.0012491,2.105
0.0011866,2.11
0.0011212,2.115
0.0010532,2.12
0.00098303,2.125
0.00091104,2.13
0.00083778,2.135
0.00076381,2.14
0.00068975,2.145
0.00061624,2.15
0.00054394,2.155
0.00047351,2.16
0.00040557,2.165
0.00034071,2.17
0.00027947,2.175
0.00022227,2.18
0.0001695,2.185
0.00012142,2.19
7.82E-05,2.195
4.00E-05,2.2
6.69E-06,2.205
-2.17E-05,2.21
-4.53E-05,2.215
-6.44E-05,2.22
-7.92E-05,2.225
-8.99E-05,2.23
-9.69E-05,2.235
-0.00010045,2.24
-0.00010094,2.245
-9.94E-05,2.25
-9.58E-05,2.255
-9.03E-05,2.26
-8.26E-05,2.265
-7.26E-05,2.27
-6.04E-05,2.275
-4.59E-05,2.28
-2.90E-05,2.285
-9.70E-06,2.29
1.19E-05,2.295
3.58E-05,2.3
6.20E-05,2.305
9.04E-05,2.31
0.00012092,2.315
0.00015341,2.32
0.00018776,2.325
0.00022383,2.33
0.00026145,2.335
0.00030044,2.34
0.00034061,2.345
0.00038174,2.35
0.0004236,2.355
0.00046597,2.36
0.00050858,2.365
0.00055119,2.37
0.00059354,2.375
0.00063536,2.38
0.0006764,2.385
0.00071641,2.39
0.00075516,2.395
0.00079243,2.4
0.00082802,2.405
0.00086175,2.41
0.00089348,2.415
0.00092308,2.42
0.00095048,2.425
0.00097562,2.43
0.00099846,2.435
0.001019,2.44
0.0010373,2.445
0.0010534,2.45
0.0010674,2.455
0.0010793,2.46
0.0010893,2.465
0.0010974,2.47
0.0011039,2.475
0.0011088,2.48
0.00023574,2.485
0.00023355,2.49
0.00023261,2.495
0.00024584,2.5
0.00025186,2.505
0.00026225,2.51
0.00027772,2.515
0.00029899,2.52
0.00032673,2.525
0.0003615,2.53
0.00040373,2.535
0.00045358,2.54
0.00051095,2.545
0.00057537,2.55
0.000646,2.555
0.00072165,2.56
0.00080077,2.565
0.00088162,2.57
0.00096231,2.575
0.001041,2.58
0.0011159,2.585
0.0011857,2.59
0.0012491,2.595
0.0013055,2.6
0.0013543,2.605
0.0013956,2.61
0.0014295,2.615
0.0014563,2.62
0.0016056,2.625
0.0016076,2.63
0.0016105,2.635
0.0016147,2.64
0.0016208,2.645
0.0016295,2.65
0.0016414,2.655
0.0016573,2.66
0.0016775,2.665
0.0017024,2.67
0.0017318,2.675
0.0017652,2.68
0.0018018,2.685
0.0016125,2.69
0.0015989,2.695
0.0015869,2.7
0.0015767,2.705
0.0015684,2.71
0.0015619,2.715
0.001557,2.72
0.0015533,2.725
0.0015506,2.73
0.0015484,2.735
0.0015465,2.74
0.0015446,2.745
0.0015423,2.75
0.0014618,2.755
0.0014446,2.76
0.0014231,2.765
0.0013969,2.77
0.0013662,2.775
0.001331,2.78
0.0012916,2.785
0.0012485,2.79
0.0012026,2.795
0.0011547,2.8
0.0011058,2.805
0.0010572,2.81
0.0010099,2.815
0.00096488,2.82
0.00092312,2.825
0.00088526,2.83
0.00085174,2.835
0.00082279,2.84
0.00079841,2.845
0.00077843,2.85
0.00076255,2.855
0.00075035,2.86
0.00074139,2.865
0.0007352,2.87
0.00073131,2.875
0.00072929,2.88
0.00071593,2.885
0.00071486,2.89
0.00071288,2.895
0.00049632,2.9
0.00049292,2.905
0.00048857,2.91
0.00048321,2.915
0.0004768,2.92
0.00046929,2.925
0.00046066,2.93
0.00045088,2.935
0.00043997,2.94
0.00042792,2.945
0.00041476,2.95
0.00040055,2.955
0.00038534,2.96
0.00036922,2.965
0.00035227,2.97
0.00033462,2.975
0.00031637,2.98
0.00029766,2.985
0.00027863,2.99
0.00025943,2.995
0.00024018,3
0.00022104,3.005
0.00020214,3.01
0.00018361,3.015
0.00016555,3.02
0.00014809,3.025
0.00013131,3.03
0.00011529,3.035
0.00010011,3.04
8.58E-05,3.045
7.24E-05,3.05
6.00E-05,3.055
4.86E-05,3.06
3.81E-05,3.065
2.86E-05,3.07
2.01E-05,3.075
1.25E-05,3.08
5.83E-06,3.085
1.87E-08,3.09
-4.95E-06,3.095
-9.13E-06,3.1
-1.26E-05,3.105
-1.53E-05,3.11
-1.74E-05,3.115
-1.89E-05,3.12
-1.99E-05,3.125
-2.04E-05,3.13
-2.05E-05,3.135
-2.03E-05,3.14
-1.99E-05,3.145
-1.93E-05,3.15
-1.84E-05,3.155
-1.73E-05,3.16
-1.58E-05,3.165
-1.41E-05,3.17
-1.21E-05,3.175
-9.71E-06,3.18
-7.03E-06,3.185
-4.04E-06,3.19
-7.55E-07,3.195
2.82E-06,3.2
6.65E-06,3.205
1.07E-05,3.21
1.50E-05,3.215
1.94E-05,3.22
2.40E-05,3.225
2.86E-05,3.23
3.33E-05,3.235
3.79E-05,3.24
4.26E-05,3.245
4.71E-05,3.25
5.15E-05,3.255
5.58E-05,3.26
5.99E-05,3.265
6.38E-05,3.27
6.75E-05,3.275
7.10E-05,3.28
7.42E-05,3.285
7.73E-05,3.29
8.01E-05,3.295
8.26E-05,3.3
8.50E-05,3.305
8.71E-05,3.31
8.90E-05,3.315
9.08E-05,3.32
9.23E-05,3.325
9.37E-05,3.33
9.49E-05,3.335
9.59E-05,3.34
9.68E-05,3.345
9.76E-05,3.35
9.83E-05,3.355
9.89E-05,3.36
9.94E-05,3.365
9.98E-05,3.37
0.00010013,3.375
0.00010042,3.38
7.70E-05,3.385
7.66E-05,3.39
7.62E-05,3.395
7.58E-05,3.4
7.53E-05,3.405
7.47E-05,3.41
7.40E-05,3.415
7.33E-05,3.42
7.24E-05,3.425
7.14E-05,3.43
7.04E-05,3.435
6.91E-05,3.44
6.78E-05,3.445
6.63E-05,3.45
6.47E-05,3.455
6.29E-05,3.46
6.09E-05,3.465
5.88E-05,3.47
5.65E-05,3.475
5.40E-05,3.48
5.14E-05,3.485
4.86E-05,3.49
4.57E-05,3.495
4.27E-05,3.5
3.95E-05,3.505
3.63E-05,3.51
3.30E-05,3.515
2.98E-05,3.52
2.65E-05,3.525
2.33E-05,3.53
2.01E-05,3.535
1.71E-05,3.54
1.42E-05,3.545
1.15E-05,3.55
9.02E-06,3.555
6.72E-06,3.56
4.66E-06,3.565
2.82E-06,3.57
1.23E-06,3.575
-1.28E-07,3.58
-2.02E-06,3.585
-2.67E-06,3.59
-3.18E-06,3.595
-3.55E-06,3.6
-3.79E-06,3.605
-3.90E-06,3.61
-4.03E-06,3.615
-3.95E-06,3.62
-3.79E-06,3.625
-3.55E-06,3.63
-3.24E-06,3.635
-2.85E-06,3.64
-3.24E-06,3.645
-2.91E-06,3.65
-2.53E-06,3.655
-2.09E-06,3.66
-1.60E-06,3.665
-1.05E-06,3.67
-4.53E-07,3.675
1.88E-07,3.68
8.68E-07,3.685
1.58E-06,3.69
2.32E-06,3.695
3.08E-06,3.7
3.84E-06,3.705
4.61E-06,3.71
5.37E-06,3.715
6.12E-06,3.72
6.85E-06,3.725
7.55E-06,3.73
8.22E-06,3.735
8.86E-06,3.74
9.47E-06,3.745
1.00E-05,3.75
1.06E-05,3.755
1.11E-05,3.76
1.15E-05,3.765
1.19E-05,3.77
1.23E-05,3.775
1.27E-05,3.78
1.30E-05,3.785
1.33E-05,3.79
1.35E-05,3.795
1.38E-05,3.8
1.40E-05,3.805
1.41E-05,3.81
1.43E-05,3.815
1.44E-05,3.82
1.46E-05,3.825
1.47E-05,3.83
1.47E-05,3.835
1.48E-05,3.84
4.80E-06,3.845
4.78E-06,3.85
4.76E-06,3.855
4.73E-06,3.86
4.69E-06,3.865
4.65E-06,3.87
4.60E-06,3.875
4.55E-06,3.88
4.49E-06,3.885
4.42E-06,3.89
4.34E-06,3.895
4.26E-06,3.9
4.17E-06,3.905
4.07E-06,3.91
3.96E-06,3.915
3.84E-06,3.92
3.71E-06,3.925
3.58E-06,3.93
3.43E-06,3.935
3.27E-06,3.94
3.10E-06,3.945
2.92E-06,3.95
2.73E-06,3.955
2.53E-06,3.96
2.33E-06,3.965
2.12E-06,3.97
1.91E-06,3.975
1.70E-06,3.98
1.48E-06,3.985
1.27E-06,3.99
1.07E-06,3.995
8.72E-07,4
6.85E-07,4.005
5.09E-07,4.01
3.45E-07,4.015
1.96E-07,4.02
6.10E-08,4.025
-5.82E-08,4.03
-1.62E-07,4.035
-2.50E-07,4.04
-3.23E-07,4.045
-3.82E-07,4.05
-4.57E-07,4.055
-4.77E-07,4.06
-4.89E-07,4.065
-4.95E-07,4.07
-5.03E-07,4.075
-5.03E-07,4.08
-5.03E-07,4.085
-5.03E-07,4.09
-4.47E-07,4.095
-4.20E-07,4.1
-3.87E-07,4.105
-3.47E-07,4.11
-3.01E-07,4.115
-2.48E-07,4.12
-1.88E-07,4.125
-1.21E-07,4.13
-4.90E-08,4.135
2.88E-08,4.14
1.11E-07,4.145
1.98E-07,4.15
2.88E-07,4.155
3.80E-07,4.16
4.73E-07,4.165
5.66E-07,4.17
6.58E-07,4.175
7.49E-07,4.18
8.38E-07,4.185
9.23E-07,4.19
1.00E-06,4.195
1.08E-06,4.2
1.16E-06,4.205
1.22E-06,4.21
1.29E-06,4.215
1.35E-06,4.22
1.40E-06,4.225
1.45E-06,4.23
1.49E-06,4.235
1.54E-06,4.24
1.57E-06,4.245
1.60E-06,4.25
1.63E-06,4.255
1.66E-06,4.26
1.68E-06,4.265
1.70E-06,4.27
1.72E-06,4.275
1.74E-06,4.28
1.75E-06,4.285
1.76E-06,4.29
1.77E-06,4.295
1.78E-06,4.3
1.25E-06,4.305
1.24E-06,4.31
1.24E-06,4.315
1.23E-06,4.32
1.22E-06,4.325
1.22E-06,4.33
1.21E-06,4.335
1.20E-06,4.34
1.19E-06,4.345
1.17E-06,4.35
1.16E-06,4.355
1.14E-06,4.36
1.12E-06,4.365
1.10E-06,4.37
1.08E-06,4.375
1.05E-06,4.38
1.02E-06,4.385
9.90E-07,4.39
9.57E-07,4.395
9.21E-07,4.4
8.82E-07,4.405
8.40E-07,4.41
7.96E-07,4.415
7.50E-07,4.42
7.01E-07,4.425
6.51E-07,4.43
5.99E-07,4.435
5.45E-07,4.44
4.91E-07,4.445
4.36E-07,4.45
3.82E-07,4.455
3.28E-07,4.46
2.75E-07,4.465
2.23E-07,4.47
1.74E-07,4.475
1.27E-07,4.48
8.28E-08,4.485
4.18E-08,4.49
4.24E-09,4.495
-2.98E-08,4.5
-6.01E-08,4.505
-8.68E-08,4.51
-1.10E-07,4.515
-1.29E-07,4.52
-1.45E-07,4.525
-1.57E-07,4.53
-1.67E-07,4.535
-1.75E-07,4.54
-1.78E-07,4.545
-1.79E-07,4.55
-1.78E-07,4.555
-1.76E-07,4.56
-1.72E-07,4.565
-1.66E-07,4.57
-1.58E-07,4.575
-1.49E-07,4.58
-1.38E-07,4.585
-1.25E-07,4.59
-1.11E-07,4.595
-9.52E-08,4.6
-7.80E-08,4.605
-5.97E-08,4.61
-4.02E-08,4.615
-1.97E-08,4.62
1.55E-09,4.625
2.35E-08,4.63
4.60E-08,4.635
6.88E-08,4.64
9.17E-08,4.645
1.15E-07,4.65
1.38E-07,4.655
1.60E-07,4.66
1.82E-07,4.665
2.03E-07,4.67
2.24E-07,4.675
2.44E-07,4.68
2.63E-07,4.685
2.81E-07,4.69
2.98E-07,4.695
3.13E-07,4.7
3.28E-07,4.705
3.41E-07,4.71
3.53E-07,4.715
3.64E-07,4.72
3.74E-07,4.725
3.82E-07,4.73
3.90E-07,4.735
3.96E-07,4.74
4.02E-07,4.745
4.07E-07,4.75
4.11E-07,4.755
4.14E-07,4.76
4.17E-07,4.765
4.19E-07,4.77
4.20E-07,4.775
4.21E-07,4.78
4.22E-07,4.785
4.23E-07,4.79
4.23E-07,4.795
1.87E-07,4.8
1.87E-07,4.805
1.86E-07,4.81
1.85E-07,4.815
1.83E-07,4.82
1.80E-07,4.825
1.77E-07,4.83
1.73E-07,4.835
1.67E-07,4.84
1.62E-07,4.845
1.55E-07,4.85
1.47E-07,4.855
1.39E-07,4.86
1.29E-07,4.865
1.19E-07,4.87
1.08E-07,4.875
9.69E-08,4.88
8.48E-08,4.885
7.22E-08,4.89
5.94E-08,4.895
4.64E-08,4.9
3.34E-08,4.905
2.05E-08,4.91
7.99E-09,4.915
-4.10E-09,4.92
-1.56E-08,4.925
-2.64E-08,4.93
-3.65E-08,4.935
-4.57E-08,4.94
-5.40E-08,4.945
-6.13E-08,4.95
-6.78E-08,4.955
-7.34E-08,4.96
-7.81E-08,4.965
-8.20E-08,4.97
-8.51E-08,4.975
-8.75E-08,4.98
-8.93E-08,4.985
-9.05E-08,4.99
-9.12E-08,4.995
-9.14E-08,5


==> Dati/Snapshot63_positivity_preserving.csv <==
uh,x
1,0
0.99926,0.005
0.99926,0.01
0.99926,0.015
0.99927,0.02
0.99927,0.025
0.99927,0.03
0.99928,0.035
0.99928,0.04
0.99929,0.045
0.9993,0.05
0.9993,0.055
0.99931,0.06
0.99932,0.065
0.99933,0.07
0.99934,0.075
0.99936,0.08
0.99937,0.085
0.99938,0.09
0.9994,0.095
0.99941,0.1
0.99943,0.105
0.99944,0.11
0.99946,0.115
0.99948,0.12
0.9995,0.125
0.99951,0.13
0.99953,0.135
0.99955,0.14
0.99957,0.145
0.99959,0.15
0.99961,0.155
0.99962,0.16
0.99964,0.165
0.99966,0.17
0.99968,0.175
0.9997,0.18
0.99971,0.185
0.99973,0.19
0.99975,0.195
0.99977,0.2
0.99978,0.205
0.9998,0.21
0.99982,0.215
0.99983,0.22
0.99985,0.225
0.99986,0.23
0.99988,0.235
0.99989,0.24
0.99991,0.245
0.99992,0.25
0.99994,0.255
0.99995,0.26
0.99996,0.265
0.99998,0.27
0.99999,0.275
1,0.28
1,0.285
1,0.29
1,0.295
1,0.3
1,0.305
1.0001,0.31
1.0001,0.315
1.0001,0.32
1.0001,0.325
1.0001,0.33
1.0001,0.335
1.0001,0.34
1.0001,0.345
1.0001,0.35
1.0001,0.355
1.0001,0.36
1.0001,0.365
1.0001,0.37
1.0001,0.375
1.0008,0.38
1.0008,0.385
1.0008,0.39
1.0007,0.395
1.0007,0.4
1.0007,0.405
1.0006,0.41
1.0006,0.415
1.0005,0.42
1.0005,0.425
1.0004,0.43
1.0004,0.435
1.0003,0.44
1.0002,0.445
1.0002,0.45
1.0001,0.455
1.0001,0.46
1,0.465
0.99998,0.47
0.99993,0.475
0.99989,0.48
0.99985,0.485
0.99981,0.49
0.99977,0.495
0.99973,0.5
0.99969,0.505
0.99966,0.51
0.99962,0.515
0.99959,0.52
0.99955,0.525
0.99952,0.53
0.99949,0.535
0.99945,0.54
0.99942,0.545
0.99939,0.55
0.99935,0.555
0.99932,0.56
0.99929,0.565
0.99926,0.57
0.99923,0.575
0.9992,0.58
0.99917,0.585
0.99914,0.59
0.99911,0.595
0.99909,0.6
0.99906,0.605
0.99904,0.61
0.99902,0.615
0.999,0.62
0.99898,0.625
0.99897,0.63
0.99896,0.635
0.99894,0.64
0.99894,0.645
0.99893,0.65
0.99892,0.655
0.99892,0.66
0.99891,0.665
0.99891,0.67
0.99891,0.675
0.99891,0.68
0.99889,0.685
0.99885,0.69
0.9988,0.695
0.99873,0.7
0.99864,0.705
0.99854,0.71
0.99841,0.715
0.99827,0.72
0.9981,0.725
0.99792,0.73
0.99772,0.735
0.99751,0.74
0.99727,0.745
0.99703,0.75
0.99677,0.755
0.9965,0.76
0.99621,0.765
0.99592,0.77
0.99563,0.775
0.99533,0.78
0.99502,0.785
0.99471,0.79
0.9944,0.795
0.99409,0.8
0.99377,0.805
0.99346,0.81
0.99315,0.815
0.99285,0.82
0.99255,0.825
0.99225,0.83
0.99195,0.835
0.99166,0.84
0.99138,0.845
0.9911,0.85
0.99082,0.855
0.99056,0.86
0.9903,0.865
0.99005,0.87
0.98981,0.875
0.98958,0.88
0.98936,0.885
0.98914,0.89
0.98894,0.895
0.98876,0.9
0.98858,0.905
0.98842,0.91
0.98827,0.915
0.98813,0.92
0.98801,0.925
0.9879,0.93
0.98781,0.935
0.98772,0.94
0.98765,0.945
0.9876,0.95
0.98755,0.955
0.98751,0.96
0.98749,0.965
0.98747,0.97
0.98746,0.975
0.97658,0.98
0.95447,0.985
0.95382,0.99
0.95282,0.995
0.95144,1
0.94965,1.005
0.94744,1.01
0.94478,1.015
0.94165,1.02
0.93804,1.025
0.93393,1.03
0.92933,1.035
0.92422,1.04
0.91862,1.045
0.91253,1.05
0.90597,1.055
0.89897,1.06
0.89156,1.065
0.88378,1.07
0.87567,1.075
0.86729,1.08
0.85868,1.085
0.84991,1.09
0.84104,1.095
0.83214,1.1
0.82326,1.105
0.81447,1.11
0.80583,1.115
0.79739,1.12
0.7892,1.125
0.78132,1.13
0.77378,1.135
0.76661,1.14
0.75985,1.145
0.75351,1.15
0.74761,1.155
0.74215,1.16
0.73715,1.165
0.7326,1.17
0.72848,1.175
0.7248,1.18
0.72154,1.185
0.71867,1.19
0.71617,1.195
0.71403,1.2
0.71221,1.205
0.7107,1.21
0.70945,1.215
0.70845,1.22
0.70767,1.225
0.70708,1.23
0.70664,1.235
0.70635,1.24
0.70617,1.245
0.70607,1.25
0.70604,1.255
0.70478,1.26
0.7038,1.265
0.70219,1.27
0.69991,1.275
0.69693,1.28
0.68502,1.285
0.67746,1.29
0.66851,1.295
0.65811,1.3
0.64624,1.305
0.6329,1.31
0.61809,1.315
0.60186,1.32
0.58426,1.325
0.56539,1.33
0.54534,1.335
0.52426,1.34
0.50228,1.345
0.47959,1.35
0.45634,1.355
0.43274,1.36
0.40896,1.365
0.38519,1.37
0.3616,1.375
0.33837,1.38
0.31564,1.385
0.29355,1.39
0.27222,1.395
0.25174,1.4
0.23219,1.405
0.21363,1.41
0.19609,1.415
0.17961,1.42
0.16419,1.425
0.14982,1.43
0.1365,1.435
0.12419,1.44
0.11286,1.445
0.10248,1.45
0.093005,1.455
0.084386,1.46
0.076577,1.465
0.06953,1.47
0.063199,1.475
0.057535,1.48
0.052493,1.485
0.048028,1.49
0.044098,1.495
0.040661,1.5
0.037681,1.505
0.03512,1.51
0.032944,1.515
0.031123,1.52
0.029625,1.525
0.028424,1.53
0.0037573,1.535
0.0038129,1.54
0.0038779,1.545
0.0039537,1.55
0.004042,1.555
0.0041444,1.56
0.0042627,1.565
0.004399,1.57
0.0045553,1.575
0.0047335,1.58
0.0049357,1.585
0.0051639,1.59
0.00542,1.595
0.0057058,1.6
0.0060229,1.605
0.0063729,1.61
0.0067567,1.615
0.0071752,1.62
0.0076285,1.625
0.0081165,1.63
0.008638,1.635
0.0091914,1.64
0.0097743,1.645
0.010383,1.65
0.011014,1.655
0.011661,1.66
0.01232,1.665
0.012983,1.67
0.013644,1.675
0.014296,1.68
0.014931,1.685
0.015544,1.69
0.016127,1.695
0.016676,1.7
0.017185,1.705
0.01765,1.71
0.01807,1.715
0.018441,1.72
0.018765,1.725
0.019632,1.73
0.019708,1.735
0.019768,1.74
0.019813,1.745
0.019844,1.75
0.019864,1.755
0.019874,1.76
0.019905,1.765
0.019904,1.77
0.019902,1.775
0.019899,1.78
0.019893,1.785
0.019885,1.79
0.019777,1.795
0.019736,1.8
0.019689,1.805
0.019635,1.81
0.019574,1.815
0.019507,1.82
0.019433,1.825
0.019353,1.83
0.019269,1.835
0.01918,1.84
0.019087,1.845
0.018992,1.85
0.018895,1.855
0.018797,1.86
0.018699,1.865
0.018602,1.87
0.018508,1.875
0.018415,1.88
0.018326,1.885
0.01824,1.89
0.018158,1.895
0.01808,1.9
0.018007,1.905
0.017938,1.91
0.017873,1.915
0.017813,1.92
0.017757,1.925
0.017705,1.93
0.017658,1.935
0.017615,1.94
0.017575,1.945
0.01754,1.95
0.017508,1.955
0.017481,1.96
0.017457,1.965
0.017437,1.97
0.017421,1.975
0.017408,1.98
0.017399,1.985
0.017394,1.99
0.010015,1.995
0.0099805,2
0.0099387,2.005
0.0098895,2.01
0.0098323,2.015
0.0097662,2.02
0.0096906,2.025
0.0096047,2.03
0.0095077,2.035
0.0093986,2.04
0.0092765,2.045
0.0091406,2.05
0.0089898,2.055
0.0088232,2.06
0.0086398,2.065
0.0084389,2.07
0.0082197,2.075
0.0079813,2.08
0.0077234,2.085
0.0074456,2.09
0.0071478,2.095
0.0068302,2.1
0.0064933,2.105
0.006138,2.11
0.0057657,2.115
0.005378,2.12
0.004977,2.125
0.0045654,2.13
0.0041461,2.135
0.0037223,2.14
0.0032977,2.145
0.002876,2.15
0.002461,2.155
0.0020565,2.16
0.0016662,2.165
0.0012934,2.17
0.00094127,2.175
0.00061233,2.18
0.00030875,2.185
3.21E-05,2.19
-0.00021657,2.195
-0.00043672,2.2
-0.00062831,2.205
-0.00079177,2.21
-0.00092788,2.215
-0.0010378,2.22
-0.0011229,2.225
-0.0011847,2.23
-0.0012249,2.235
-0.0012454,2.24
-0.0012484,2.245
-0.001242,2.25
-0.0012276,2.255
-0.0012047,2.26
-0.0011731,2.265
-0.0011322,2.27
-0.0010819,2.275
-0.0010219,2.28
-0.000952,2.285
-0.00087217,2.29
-0.0007824,2.295
-0.00068279,2.3
-0.00057349,2.305
-0.00045476,2.31
-0.00032693,2.315
-0.00019043,2.32
-4.57E-05,2.325
0.00010657,2.33
0.00026582,2.335
0.00043129,2.34
0.00060217,2.345
0.00077757,2.35
0.00095656,2.355
0.0011381,2.36
0.0013212,2.365
0.0015047,2.37
0.0016874,2.375
0.0018684,2.38
0.0020463,2.385
0.0022202,2.39
0.0023889,2.395
0.0025516,2.4
0.0027072,2.405
0.002855,2.41
0.0029942,2.415
0.0031244,2.42
0.0032451,2.425
0.0033561,2.43
0.0034571,2.435
0.0035481,2.44
0.0036292,2.445
0.0037007,2.45
0.0037628,2.455
0.0038159,2.46
0.0038605,2.465
0.0038969,2.47
0.0039259,2.475
0.0039478,2.48
0.001076,2.485
0.0010745,2.49
0.0010738,2.495
0.0010884,2.5
0.0010943,2.505
0.0011044,2.51
0.0011196,2.515
0.0011406,2.52
0.0011681,2.525
0.0012028,2.53
0.0012451,2.535
0.0012953,2.54
0.0013534,2.545
0.0014188,2.55
0.0014909,2.555
0.0015684,2.56
0.0016498,2.565
0.0017332,2.57
0.0018167,2.575
0.0018985,2.58
0.0019765,2.585
0.0020494,2.59
0.0021159,2.595
0.0021751,2.6
0.0022266,2.605
0.0022702,2.61
0.002306,2.615
0.0023345,2.62
0.0024454,2.625
0.0024482,2.63
0.0024498,2.635
0.0024504,2.64
0.00245,2.645
0.0024488,2.65
0.002447,2.655
0.0024446,2.66
0.0024421,2.665
0.0024398,2.67
0.0024377,2.675
0.0024363,2.68
0.0024357,2.685
0.0023101,2.69
0.0023117,2.695
0.0023143,2.7
0.0023175,2.705
0.0023212,2.71
0.0023248,2.715
0.0023281,2.72
0.0023308,2.725
0.0023326,2.73
0.0023333,2.735
0.0023328,2.74
0.0023309,2.745
0.0023275,2.75
0.0022494,2.755
0.0022275,2.76
0.0022,2.765
0.0021668,2.77
0.0021278,2.775
0.0020834,2.78
0.0020339,2.785
0.0019801,2.79
0.001923,2.795
0.0018637,2.8
0.0018036,2.805
0.0017441,2.81
0.0016867,2.815
0.0016325,2.82
0.0015825,2.825
0.0015377,2.83
0.0014983,2.835
0.0014647,2.84
0.0014367,2.845
0.001414,2.85
0.0013963,2.855
0.0013828,2.86
0.0013731,2.865
0.0013665,2.87
0.0013624,2.875
0.0013602,2.88
0.0013424,2.885
0.0013404,2.89
0.0013367,2.895
0.001055,2.9
0.0010479,2.905
0.0010389,2.91
0.0010278,2.915
0.0010144,2.92
0.00099885,2.925
0.00098093,2.93
0.00096064,2.935
0.00093798,2.94
0.00091297,2.945
0.00088568,2.95
0.00085618,2.955
0.00082463,2.96
0.00079117,2.965
0.00075602,2.97
0.0007194,2.975
0.00068155,2.98
0.00064276,2.985
0.00060331,2.99
0.00056349,2.995
0.0005236,3
0.00048394,3.005
0.00044477,3.01
0.00040637,3.015
0.00036898,3.02
0.00033282,3.025
0.00029808,3.03
0.00026493,3.035
0.00023351,3.04
0.00020393,3.045
0.00017628,3.05
0.00015062,3.055
0.00012697,3.06
0.00010534,3.065
8.57E-05,3.07
6.81E-05,3.075
5.25E-05,3.08
3.87E-05,3.085
2.67E-05,3.09
1.64E-05,3.095
7.82E-06,3.1
7.44E-07,3.105
-4.91E-06,3.11
-9.23E-06,3.115
-1.23E-05,3.12
-1.44E-05,3.125
-1.54E-05,3.13
-1.55E-05,3.135
-1.52E-05,3.14
-1.46E-05,3.145
-1.35E-05,3.15
-1.20E-05,3.155
-1.00E-05,3.16
-7.54E-06,3.165
-4.56E-06,3.17
-1.03E-06,3.175
3.04E-06,3.18
7.65E-06,3.185
1.28E-05,3.19
1.85E-05,3.195
2.46E-05,3.2
3.12E-05,3.205
3.83E-05,3.21
4.56E-05,3.215
5.33E-05,3.22
6.11E-05,3.225
6.91E-05,3.23
7.72E-05,3.235
8.52E-05,3.24
9.32E-05,3.245
0.00010102,3.25
0.00010865,3.255
0.00011602,3.26
0.0001231,3.265
0.00012985,3.27
0.00013624,3.275
0.00014225,3.28
0.00014787,3.285
0.0001531,3.29
0.00015793,3.295
0.00016237,3.3
0.00016642,3.305
0.00017011,3.31
0.00017345,3.315
0.00017644,3.32
0.00017912,3.325
0.0001815,3.33
0.0001836,3.335
0.00018544,3.34
0.00018705,3.345
0.00018843,3.35
0.00018963,3.355
0.00019065,3.36
0.00019151,3.365
0.00019225,3.37
0.00019286,3.375
0.00019337,3.38
0.00015713,3.385
0.00015649,3.39
0.00015574,3.395
0.00015487,3.4
0.00015388,3.405
0.00015273,3.41
0.00015143,3.415
0.00014995,3.42
0.00014828,3.425
0.00014639,3.43
0.00014427,3.435
0.00014191,3.44
0.00013928,3.445
0.00013638,3.45
0.00013318,3.455
0.00012967,3.46
0.00012584,3.465
0.00012169,3.47
0.00011722,3.475
0.00011243,3.48
0.00010732,3.485
0.00010192,3.49
9.63E-05,3.495
9.03E-05,3.5
8.42E-05,3.505
7.80E-05,3.51
7.16E-05,3.515
6.53E-05,3.52
5.89E-05,3.525
5.26E-05,3.53
4.65E-05,3.535
4.07E-05,3.54
3.51E-05,3.545
2.98E-05,3.55
2.49E-05,3.555
2.05E-05,3.56
1.65E-05,3.565
1.29E-05,3.57
9.82E-06,3.575
7.18E-06,3.58
3.28E-06,3.585
2.08E-06,3.59
1.14E-06,3.595
4.56E-07,3.6
1.78E-08,3.605
-1.87E-07,3.61
-4.82E-07,3.615
-3.42E-07,3.62
-8.14E-08,3.625
3.02E-07,3.63
8.09E-07,3.635
1.44E-06,3.64
7.52E-07,3.645
1.27E-06,3.65
1.87E-06,3.655
2.56E-06,3.66
3.34E-06,3.665
4.20E-06,3.67
5.14E-06,3.675
6.15E-06,3.68
7.22E-06,3.685
8.34E-06,3.69
9.51E-06,3.695
1.07E-05,3.7
1.19E-05,3.705
1.31E-05,3.71
1.43E-05,3.715
1.55E-05,3.72
1.66E-05,3.725
1.78E-05,3.73
1.88E-05,3.735
1.98E-05,3.74
2.08E-05,3.745
2.17E-05,3.75
2.25E-05,3.755
2.33E-05,3.76
2.40E-05,3.765
2.47E-05,3.77
2.53E-05,3.775
2.59E-05,3.78
2.64E-05,3.785
2.68E-05,3.79
2.72E-05,3.795
2.76E-05,3.8
2.79E-05,3.805
2.82E-05,3.81
2.85E-05,3.815
2.87E-05,3.82
2.89E-05,3.825
2.90E-05,3.83
2.91E-05,3.835
2.92E-05,3.84
1.21E-05,3.845
1.20E-05,3.85
1.20E-05,3.855
1.19E-05,3.86
1.18E-05,3.865
1.17E-05,3.87
1.16E-05,3.875
1.15E-05,3.88
1.13E-05,3.885
1.12E-05,3.89
1.10E-05,3.895
1.08E-05,3.9
1.06E-05,3.905
1.03E-05,3.91
1.01E-05,3.915
9.78E-06,3.92
9.46E-06,3.925
9.12E-06,3.93
8.76E-06,3.935
8.36E-06,3.94
7.95E-06,3.945
7.50E-06,3.95
7.04E-06,3.955
6.55E-06,3.96
6.05E-06,3.965
5.54E-06,3.97
5.02E-06,3.975
4.49E-06,3.98
3.96E-06,3.985
3.45E-06,3.99
2.94E-06,3.995
2.45E-06,4
1.99E-06,4.005
1.56E-06,4.01
1.15E-06,4.015
7.82E-07,4.02
4.49E-07,4.025
1.54E-07,4.03
-1.03E-07,4.035
-3.21E-07,4.04
-5.02E-07,4.045
-6.47E-07,4.05
-8.36E-07,4.055
-8.83E-07,4.06
-9.13E-07,4.065
-9.27E-07,4.07
-9.46E-07,4.075
-9.45E-07,4.08
-9.45E-07,4.085
-9.43E-07,4.09
-8.27E-07,4.095
-7.70E-07,4.1
-7.00E-07,4.105
-6.15E-07,4.11
-5.16E-07,4.115
-4.03E-07,4.12
-2.75E-07,4.125
-1.34E-07,4.13
1.98E-08,4.135
1.86E-07,4.14
3.61E-07,4.145
5.46E-07,4.15
7.37E-07,4.155
9.33E-07,4.16
1.13E-06,4.165
1.33E-06,4.17
1.53E-06,4.175
1.72E-06,4.18
1.91E-06,4.185
2.09E-06,4.19
2.27E-06,4.195
2.43E-06,4.2
2.59E-06,4.205
2.73E-06,4.21
2.87E-06,4.215
2.99E-06,4.22
3.11E-06,4.225
3.22E-06,4.23
3.31E-06,4.235
3.40E-06,4.24
3.48E-06,4.245
3.55E-06,4.25
3.61E-06,4.255
3.66E-06,4.26
3.71E-06,4.265
3.76E-06,4.27
3.80E-06,4.275
3.83E-06,4.28
3.86E-06,4.285
3.89E-06,4.29
3.91E-06,4.295
3.93E-06,4.3
3.07E-06,4.305
3.06E-06,4.31
3.04E-06,4.315
3.03E-06,4.32
3.01E-06,4.325
3.00E-06,4.33
2.97E-06,4.335
2.95E-06,4.34
2.92E-06,4.345
2.89E-06,4.35
2.85E-06,4.355
2.81E-06,4.36
2.77E-06,4.365
2.72E-06,4.37
2.66E-06,4.375
2.60E-06,4.38
2.53E-06,4.385
2.46E-06,4.39
2.38E-06,4.395
2.30E-06,4.4
2.21E-06,4.405
2.11E-06,4.41
2.01E-06,4.415
1.90E-06,4.42
1.78E-06,4.425
1.66E-06,4.43
1.54E-06,4.435
1.42E-06,4.44
1.29E-06,4.445
1.16E-06,4.45
1.03E-06,4.455
9.04E-07,4.46
7.79E-07,4.465
6.59E-07,4.47
5.43E-07,4.475
4.32E-07,4.48
3.29E-07,4.485
2.32E-07,4.49
1.44E-07,4.495
6.42E-08,4.5
-7.09E-09,4.505
-6.97E-08,4.51
-1.24E-07,4.515
-1.69E-07,4.52
-2.06E-07,4.525
-2.36E-07,4.53
-2.58E-07,4.535
-2.76E-07,4.54
-2.83E-07,4.545
-2.86E-07,4.55
-2.84E-07,4.555
-2.79E-07,4.56
-2.71E-07,4.565
-2.58E-07,4.57
-2.42E-07,4.575
-2.22E-07,4.58
-1.99E-07,4.585
-1.72E-07,4.59
-1.41E-07,4.595
-1.08E-07,4.6
-7.14E-08,4.605
-3.23E-08,4.61
9.25E-09,4.615
5.29E-08,4.62
9.83E-08,4.625
1.45E-07,4.63
1.93E-07,4.635
2.42E-07,4.64
2.91E-07,4.645
3.40E-07,4.65
3.89E-07,4.655
4.37E-07,4.66
4.84E-07,4.665
5.30E-07,4.67
5.75E-07,4.675
6.17E-07,4.68
6.58E-07,4.685
6.97E-07,4.69
7.33E-07,4.695
7.67E-07,4.7
7.98E-07,4.705
8.26E-07,4.71
8.52E-07,4.715
8.76E-07,4.72
8.97E-07,4.725
9.16E-07,4.73
9.32E-07,4.735
9.46E-07,4.74
9.58E-07,4.745
9.69E-07,4.75
9.77E-07,4.755
9.85E-07,4.76
9.90E-07,4.765
9.95E-07,4.77
9.98E-07,4.775
1.00E-06,4.78
1.00E-06,4.785
1.00E-06,4.79
1.00E-06,4.795
5.10E-07,4.8
5.09E-07,4.805
5.07E-07,4.81
5.03E-07,4.815
4.97E-07,4.82
4.89E-07,4.825
4.79E-07,4.83
4.67E-07,4.835
4.52E-07,4.84
4.35E-07,4.845
4.16E-07,4.85
3.94E-07,4.855
3.69E-07,4.86
3.42E-07,4.865
3.12E-07,4.87
2.80E-07,4.875
2.47E-07,4.88
2.11E-07,4.885
1.74E-07,4.89
1.36E-07,4.895
9.79E-08,4.9
5.95E-08,4.905
2.14E-08,4.91
-1.58E-08,4.915
-5.17E-08,4.92
-8.59E-08,4.925
-1.18E-07,4.93
-1.48E-07,4.935
-1.75E-07,4.94
-2.00E-07,4.945
-2.22E-07,4.95
-2.42E-07,4.955
-2.58E-07,4.96
-2.73E-07,4.965
-2.84E-07,4.97
-2.94E-07,4.975
-3.01E-07,4.98
-3.06E-07,4.985
-3.10E-07,4.99
-3.12E-07,4.995
-3.13E-07,5


==> Dati/Snapshot_FK_0.csv <==
uh,x
1,0
0.99598,0.005
0.99599,0.01
0.99587,0.015
0.99586,0.02
0.99585,0.025
0.99584,0.03
0.99582,0.035
0.99581,0.04
0.99579,0.045
0.99578,0.05
0.99576,0.055
0.99575,0.06
0.99573,0.065
0.99572,0.07
0.99572,0.075
0.99571,0.08
0.99571,0.085
0.99572,0.09
0.99574,0.095
0.99576,0.1
0.99579,0.105
0.99583,0.11
0.99589,0.115
0.99596,0.12
0.99604,0.125
0.99614,0.13
0.99625,0.135
0.99638,0.14
0.99653,0.145
0.99669,0.15
0.99688,0.155
0.99708,0.16
0.99731,0.165
0.99756,0.17
0.99783,0.175
0.99812,0.18
0.99844,0.185
0.99878,0.19
0.99914,0.195
0.99952,0.2
0.99992,0.205
1.0004,0.21
1.0008,0.215
1.0013,0.22
1.0017,0.225
1.0039,0.23
1.0044,0.235
1.0049,0.24
1.0055,0.245
1.0061,0.25
1.0066,0.255
1.0072,0.26
1.0078,0.265
1.0083,0.27
1.0089,0.275
1.0095,0.28
1.01,0.285
1.0106,0.29
1.0111,0.295
1.0116,0.3
1.0121,0.305
1.0126,0.31
1.013,0.315
1.0134,0.32
1.0138,0.325
1.0141,0.33
1.0145,0.335
1.0147,0.34
1.015,0.345
1.0152,0.35
1.0154,0.355
1.0155,0.36
1.0157,0.365
1.0157,0.37
1.0163,0.375
1.0163,0.38
1.0163,0.385
1.0166,0.39
1.0171,0.395
1.0206,0.4
1.022,0.405
1.0238,0.41
1.0259,0.415
1.0282,0.42
1.0305,0.425
1.0328,0.43
1.0349,0.435
1.0367,0.44
1.0382,0.445
1.0393,0.45
1.0401,0.455
1.0407,0.46
1.0411,0.465
1.0413,0.47
1.0434,0.475
1.0429,0.48
1.0423,0.485
1.0416,0.49
1.0407,0.495
1.0397,0.5
1.0386,0.505
1.0374,0.51
1.036,0.515
1.0345,0.52
1.0328,0.525
1.031,0.53
1.0291,0.535
1.027,0.54
1.0249,0.545
1.0226,0.55
1.0201,0.555
1.0176,0.56
1.0149,0.565
1.0121,0.57
1.0092,0.575
1.0062,0.58
1.0031,0.585
0.9999,0.59
0.9966,0.595
0.9932,0.6
0.98971,0.605
0.98613,0.61
0.98249,0.615
0.97877,0.62
0.97498,0.625
0.97115,0.63
0.96727,0.635
0.96335,0.64
0.95942,0.645
0.95548,0.65
0.93298,0.655
0.92907,0.66
0.92524,0.665
0.9215,0.67
0.91786,0.675
0.91433,0.68
0.91092,0.685
0.90764,0.69
0.90449,0.695
0.9015,0.7
0.89867,0.705
0.896,0.71
0.8935,0.715
0.89119,0.72
0.88907,0.725
0.88714,0.73
0.8854,0.735
0.88387,0.74
0.88253,0.745
0.88139,0.75
0.88044,0.755
0.87968,0.76
0.8791,0.765
0.8706,0.77
0.87061,0.775
0.87022,0.78
0.8693,0.785
0.86776,0.79
0.86546,0.795
0.86229,0.8
0.85814,0.805
0.85292,0.81
0.84659,0.815
0.83914,0.82
0.81781,0.825
0.80634,0.83
0.79426,0.835
0.7819,0.84
0.76958,0.845
0.75764,0.85
0.74637,0.855
0.736,0.86
0.72668,0.865
0.71851,0.87
0.7115,0.875
0.70563,0.88
0.70081,0.885
0.69696,0.89
0.69395,0.895
0.69165,0.9
0.68996,0.905
0.68875,0.91
0.65171,0.915
0.64995,0.92
0.64772,0.925
0.64502,0.93
0.64181,0.935
0.6381,0.94
0.63386,0.945
0.62909,0.95
0.62378,0.955
0.61793,0.96
0.61156,0.965
0.60465,0.97
0.59723,0.975
0.58929,0.98
0.58087,0.985
0.57197,0.99
0.56261,0.995
0.55281,1
0.5426,1.005
0.532,1.01
0.52104,1.015
0.50976,1.02
0.49818,1.025
0.48634,1.03
0.47428,1.035
0.46205,1.04
0.44969,1.045
0.43726,1.05
0.42481,1.055
0.4124,1.06
0.36879,1.065
0.3579,1.07
0.34742,1.075
0.33738,1.08
0.3278,1.085
0.31869,1.09
0.31009,1.095
0.302,1.1
0.29444,1.105
0.28741,1.11
0.28093,1.115
0.27499,1.12
0.26959,1.125
0.26474,1.13
0.26042,1.135
0.25663,1.14
0.25336,1.145
0.25058,1.15
0.24828,1.155
0.24644,1.16
0.24504,1.165
0.24405,1.17
0.2293,1.175
0.22885,1.18
0.22808,1.185
0.22694,1.19
0.22535,1.195
0.22325,1.2
0.22058,1.205
0.21726,1.21
0.21326,1.215
0.20852,1.22
0.20303,1.225
0.19679,1.23
0.1898,1.235
0.18213,1.24
0.14973,1.245
0.14171,1.25
0.13359,1.255
0.12549,1.26
0.11756,1.265
0.10993,1.27
0.1027,1.275
0.095957,1.28
0.089777,1.285
0.0842,1.29
0.079248,1.295
0.074921,1.3
0.071203,1.305
0.068066,1.31
0.065471,1.315
0.063373,1.32
0.061723,1.325
0.060469,1.33
0.059563,1.335
0.058956,1.34
0.043072,1.345
0.042685,1.35
0.042178,1.355
0.041545,1.36
0.040778,1.365
0.039873,1.37
0.038824,1.375
0.037626,1.38
0.036277,1.385
0.034774,1.39
0.033117,1.395
0.031304,1.4
0.029337,1.405
0.027219,1.41
0.024952,1.415
0.022542,1.42
0.019995,1.425
0.017318,1.43
0.014519,1.435
0.011611,1.44
0.0086033,1.445
0.005511,1.45
0.0023487,1.455
-0.00086723,1.46
-0.0041189,1.465
-0.0073874,1.47
-0.01826,1.475
-0.020541,1.48
-0.022738,1.485
-0.024841,1.49
-0.026842,1.495
-0.028737,1.5
-0.030519,1.505
-0.032184,1.51
-0.033731,1.515
-0.035157,1.52
-0.036462,1.525
-0.037646,1.53
-0.038711,1.535
-0.039659,1.54
-0.040494,1.545
-0.041218,1.55
-0.041836,1.555
-0.042353,1.56
-0.042775,1.565
-0.043107,1.57
-0.043355,1.575
-0.043279,1.58
-0.043201,1.585
-0.043042,1.59
-0.042789,1.595
-0.042433,1.6
-0.041963,1.605
-0.041367,1.61
-0.040635,1.615
-0.039758,1.62
-0.03873,1.625
-0.037545,1.63
-0.0362,1.635
-0.034699,1.64
-0.033045,1.645
-0.031251,1.65
-0.029329,1.655
-0.027301,1.66
-0.025189,1.665
-0.023022,1.67
-0.022345,1.675
-0.020527,1.68
-0.018779,1.685
-0.017124,1.69
-0.015578,1.695
-0.014154,1.7
-0.012862,1.705
-0.011706,1.71
-0.010686,1.715
-0.0098015,1.72
-0.0090462,1.725
-0.0084129,1.73
-0.0078927,1.735
-0.0074759,1.74
-0.0071519,1.745
-0.0069102,1.75
-0.0067402,1.755
-0.006632,1.76
-0.0038926,1.765
-0.0037842,1.77
-0.0036341,1.775
-0.003439,1.78
-0.003196,1.785
-0.0029026,1.79
-0.0025565,1.795
-0.0021562,1.8
-0.0017007,1.805
-0.0011898,1.81
-0.0006243,1.815
-5.69E-06,1.82
0.00066334,1.825
0.0013791,1.83
0.0021368,1.835
0.0029307,1.84
0.0037539,1.845
0.0045987,1.85
0.0054569,1.855
0.0063193,1.86
0.0071771,1.865
0.010946,1.87
0.011416,1.875
0.011865,1.88
0.01229,1.885
0.012689,1.89
0.013058,1.895
0.013396,1.9
0.013702,1.905
0.013975,1.91
0.014215,1.915
0.014424,1.92
0.014601,1.925
0.014748,1.93
0.014866,1.935
0.014957,1.94
0.015023,1.945
0.015066,1.95
0.015087,1.955
0.015252,1.96
0.01523,1.965
0.015197,1.97
0.015151,1.975
0.015094,1.98
0.015024,1.985
0.014941,1.99
0.014846,1.995
0.014738,2
0.014618,2.005
0.014487,2.01
0.014344,2.015
0.014191,2.02
0.014028,2.025
0.014426,2.03
0.014173,2.035
0.013911,2.04
0.013643,2.045
0.013372,2.05
0.013099,2.055
0.012829,2.06
0.012562,2.065
0.012302,2.07
0.01205,2.075
0.011809,2.08
0.011579,2.085
0.011362,2.09
0.01116,2.095
0.010972,2.1
0.010799,2.105
0.010642,2.11
0.0105,2.115
0.010373,2.12
0.01026,2.125
0.01016,2.13
0.010073,2.135
0.0099976,2.14
0.0099326,2.145
0.009877,2.15
0.0098295,2.155
0.0097889,2.16
0.0097541,2.165
0.0097239,2.17
0.0096974,2.175
0.0096735,2.18
0.0096514,2.185
0.0082854,2.19
0.0082405,2.195
0.0081809,2.2
0.0081061,2.205
0.0080155,2.21
0.0079086,2.215
0.0077854,2.22
0.0076458,2.225
0.0074902,2.23
0.0073192,2.235
0.0071338,2.24
0.0069353,2.245
0.0067254,2.25
0.0065061,2.255
0.0062798,2.26
0.0060492,2.265
0.0058172,2.27
0.0055868,2.275
0.0053611,2.28
0.0051429,2.285
0.0049352,2.29
0.0047403,2.295
0.0045603,2.3
0.0043966,2.305
0.0042504,2.31
0.0041222,2.315
0.004012,2.32
0.0039194,2.325
0.0038437,2.33
0.0037839,2.335
0.0037386,2.34
0.0037067,2.345
0.0036865,2.35
0.0036767,2.355
0.0034672,2.36
0.0034693,2.365
0.0034738,2.37
0.0034803,2.375
0.0034886,2.38
0.0034977,2.385
0.0035067,2.39
0.0035141,2.395
0.0035186,2.4
0.0035187,2.405
0.0035129,2.41
0.0034998,2.415
0.0034783,2.42
0.0034471,2.425
0.0034053,2.43
0.0033519,2.435
0.0032862,2.44
0.0032075,2.445
0.0031149,2.45
0.003008,2.455
0.0028862,2.46
0.0027489,2.465
0.0025959,2.47
0.0024268,2.475
0.0022416,2.48
0.0020404,2.485
0.0018235,2.49
0.0015916,2.495
0.0013455,2.5
0.0010867,2.505
0.00081666,2.51
0.00053736,2.515
0.00025112,2.52
-3.95E-05,2.525
-0.00033167,2.53
-0.00062244,2.535
-0.00090876,2.54
-0.0011877,2.545
-0.0014562,2.55
-0.0017118,2.555
-0.0019521,2.56
-0.0021751,2.565
-0.0023793,2.57
-0.0025637,2.575
-0.0027274,2.58
-0.0028703,2.585
-0.0030764,2.59
-0.0031554,2.595
-0.0032204,2.6
-0.0032717,2.605
-0.0033098,2.61
-0.0033352,2.615
-0.0033485,2.62
-0.0033502,2.625
-0.0033412,2.63
-0.0033852,2.635
-0.003369,2.64
-0.0033473,2.645
-0.0033201,2.65
-0.0032874,2.655
-0.0032492,2.66
-0.0032058,2.665
-0.0031574,2.67
-0.0031045,2.675
-0.0030474,2.68
-0.003103,2.685
-0.0030472,2.69
-0.0029873,2.695
-0.0029236,2.7
-0.0028568,2.705
-0.0027872,2.71
-0.0027155,2.715
-0.0026424,2.72
-0.0025683,2.725
-0.0024941,2.73
-0.0024204,2.735
-0.0023477,2.74
-0.0022765,2.745
-0.0022075,2.75
-0.002141,2.755
-0.0020774,2.76
-0.002017,2.765
-0.00196,2.77
-0.0019065,2.775
-0.0018568,2.78
-0.0018107,2.785
-0.0017684,2.79
-0.0017298,2.795
-0.0016948,2.8
-0.0016633,2.805
-0.0016352,2.81
-0.0016103,2.815
-0.0015886,2.82
-0.0015698,2.825
-0.0015537,2.83
-0.0015402,2.835
-0.0015291,2.84
-0.0015201,2.845
-0.0015131,2.85
-0.0015076,2.855
-0.0015036,2.86
-0.0015007,2.865
-0.0014987,2.87
-0.0014972,2.875
-0.0014961,2.88
-0.0015948,2.885
-0.0015912,2.89
-0.001585,2.895
-0.0015762,2.9
-0.0015645,2.905
-0.0015499,2.91
-0.0015324,2.915
-0.001512,2.92
-0.0014885,2.925
-0.001462,2.93
-0.0014323,2.935
-0.0013994,2.94
-0.0013631,2.945
-0.0013232,2.95
-0.0012797,2.955
-0.0012324,2.96
-0.0011812,2.965
-0.001126,2.97
-0.0010668,2.975
-0.0010035,2.98
-0.00093618,2.985
-0.00086507,2.99
-0.00079039,2.995
-0.00071247,3
-0.00063176,3.005
-0.00054881,3.01
-0.00046426,3.015
-0.00037884,3.02
-0.00029335,3.025
-0.00020863,3.03
-0.00012552,3.035
-4.49E-05,3.04
0.00024687,3.045
0.00030084,3.05
0.00034966,3.055
0.00039341,3.06
0.00043219,3.065
0.00046617,3.07
0.00049557,3.075
0.00052062,3.08
0.00054159,3.085
0.00055877,3.09
0.00057245,3.095
0.00058296,3.1
0.00059061,3.105
0.0005957,3.11
0.00059855,3.115
0.00065499,3.12
0.00065664,3.125
0.00065916,3.13
0.00066256,3.135
0.00066686,3.14
0.00067205,3.145
0.00067812,3.15
0.00068504,3.155
0.00069278,3.16
0.00070128,3.165
0.00071049,3.17
0.00072036,3.175
0.00073081,3.18
0.00074177,3.185
0.00058457,3.19
0.0005792,3.195
0.00057387,3.2
0.00056866,3.205
0.00056368,3.21
0.00055901,3.215
0.00055472,3.22
0.0005509,3.225
0.00054761,3.23
0.00054491,3.235
0.00054285,3.24
0.00054147,3.245
0.00054079,3.25
0.00054084,3.255
0.00054162,3.26
0.00054314,3.265
0.00054536,3.27
0.00054828,3.275
0.00055184,3.28
0.00055598,3.285
0.00056065,3.29
0.00056574,3.295
0.00057114,3.3
0.00057672,3.305
0.00058233,3.31
0.00058779,3.315
0.00059292,3.32
0.00059754,3.325
0.00060146,3.33
0.0006045,3.335
0.00060654,3.34
0.00060746,3.345
0.00051623,3.35
0.00051177,3.355
0.00050559,3.36
0.00049771,3.365
0.00048819,3.37
0.00047711,3.375
0.00046454,3.38
0.00045059,3.385
0.00043531,3.39
0.00041877,3.395
0.000401,3.4
0.00038204,3.405
0.00036189,3.41
0.00034055,3.415
0.00031799,3.42
0.00029421,3.425
0.00026919,3.43
0.00024293,3.435
0.00021544,3.44
0.00018678,3.445
0.00015699,3.45
0.00012619,3.455
9.45E-05,3.46
6.21E-05,3.465
2.92E-05,3.47
-3.90E-06,3.475
-3.70E-05,3.48
-6.98E-05,3.485
-0.00010197,3.49
-0.00013321,3.495
-0.00016321,3.5
-0.00019171,3.505
-0.000151,3.51
-0.00018207,3.515
-0.00021083,3.52
-0.00023715,3.525
-0.00026091,3.53
-0.00028203,3.535
-0.00030044,3.54
-0.0003161,3.545
-0.00032901,3.55
-0.00033919,3.555
-0.0003467,3.56
-0.00035161,3.565
-0.00037595,3.57
-0.00037566,3.575
-0.0003743,3.58
-0.00037191,3.585
-0.00036856,3.59
-0.00036435,3.595
-0.00035937,3.6
-0.00035375,3.605
-0.00034763,3.61
-0.00034115,3.615
-0.00033446,3.62
-0.0003277,3.625
-0.00032104,3.63
-0.00038046,3.635
-0.00037833,3.64
-0.00037612,3.645
-0.00037386,3.65
-0.00037159,3.655
-0.00036933,3.66
-0.00036711,3.665
-0.00036498,3.67
-0.00036295,3.675
-0.00036105,3.68
-0.0003593,3.685
-0.00035772,3.69
-0.00035633,3.695
-0.00035513,3.7
-0.00035413,3.705
-0.00035334,3.71
-0.00035276,3.715
-0.00035237,3.72
-0.00035218,3.725
-0.00035216,3.73
-0.00035231,3.735
-0.0003526,3.74
-0.00035302,3.745
-0.00035354,3.75
-0.00035413,3.755
-0.00035475,3.76
-0.00035539,3.765
-0.00035599,3.77
-0.00035654,3.775
-0.00035699,3.78
-0.00035733,3.785
-0.00035753,3.79
-0.00034116,3.795
-0.00033949,3.8
-0.00033729,3.805
-0.00033453,3.81
-0.0003312,3.815
-0.00032728,3.82
-0.00032276,3.825
-0.00031764,3.83
-0.0003119,3.835
-0.00030552,3.84
-0.00029849,3.845
-0.00029081,3.85
-0.00028244,3.855
-0.00027338,3.86
-0.00026362,3.865
-0.00025314,3.87
-0.00024196,3.875
-0.00023008,3.88
-0.00021751,3.885
-0.00020431,3.89
-0.00019051,3.895
-0.0001762,3.9
-0.00016145,3.905
-0.00014638,3.91
-0.0001311,3.915
-0.00011575,3.92
-0.00010049,3.925
-8.55E-05,3.93
-7.08E-05,3.935
-3.61E-06,3.94
5.37E-06,3.945
1.35E-05,3.95
2.07E-05,3.955
2.72E-05,3.96
3.28E-05,3.965
3.77E-05,3.97
4.19E-05,3.975
4.54E-05,3.98
4.82E-05,3.985
5.05E-05,3.99
5.23E-05,3.995
7.36E-05,4
7.34E-05,4.005
7.34E-05,4.01
7.37E-05,4.015
7.43E-05,4.02
7.52E-05,4.025
7.64E-05,4.03
7.78E-05,4.035
7.95E-05,4.04
8.15E-05,4.045
8.37E-05,4.05
8.62E-05,4.055
8.89E-05,4.06
9.19E-05,4.065
9.50E-05,4.07
4.43E-05,4.075
4.23E-05,4.08
4.03E-05,4.085
3.83E-05,4.09
3.64E-05,4.095
3.46E-05,4.1
3.29E-05,4.105
3.14E-05,4.11
3.02E-05,4.115
2.91E-05,4.12
2.83E-05,4.125
2.77E-05,4.13
2.74E-05,4.135
2.73E-05,4.14
2.75E-05,4.145
2.80E-05,4.15
2.86E-05,4.155
2.95E-05,4.16
3.05E-05,4.165
3.18E-05,4.17
3.31E-05,4.175
3.45E-05,4.18
3.59E-05,4.185
3.74E-05,4.19
3.87E-05,4.195
4.00E-05,4.2
4.12E-05,4.205
4.21E-05,4.21
4.29E-05,4.215
4.34E-05,4.22
5.82E-06,4.225
5.30E-06,4.23
4.40E-06,4.235
3.13E-06,4.24
1.51E-06,4.245
-4.55E-07,4.25
-2.73E-06,4.255
-5.28E-06,4.26
-8.08E-06,4.265
-1.11E-05,4.27
-1.43E-05,4.275
-1.77E-05,4.28
-2.11E-05,4.285
-2.47E-05,4.29
-2.84E-05,4.295
-3.21E-05,4.3
-3.58E-05,4.305
-3.96E-05,4.31
-4.33E-05,4.315
-4.70E-05,4.32
-5.07E-05,4.325
-5.43E-05,4.33
-5.78E-05,4.335
-6.11E-05,4.34
-6.44E-05,4.345
-6.75E-05,4.35
1.94E-05,4.355
1.06E-05,4.36
2.02E-06,4.365
-6.32E-06,4.37
-1.43E-05,4.375
-2.18E-05,4.38
-2.88E-05,4.385
-3.52E-05,4.39
-4.10E-05,4.395
-4.61E-05,4.4
-7.38E-05,4.405
-7.59E-05,4.41
-7.76E-05,4.415
-7.90E-05,4.42
-8.01E-05,4.425
-8.09E-05,4.43
-8.14E-05,4.435
-8.18E-05,4.44
-8.19E-05,4.445
-8.20E-05,4.45
-8.20E-05,4.455
-8.20E-05,4.46
-8.20E-05,4.465
-8.21E-05,4.47
-8.23E-05,4.475
-8.27E-05,4.48
-8.32E-05,4.485
-0.00010113,4.49
-0.00010171,4.495
-0.00010234,4.5
-0.00010302,4.505
-0.00010374,4.51
-0.0001045,4.515
-0.0001053,4.52
-0.00010613,4.525
-0.00010698,4.53
-0.00010785,4.535
-0.00010872,4.54
-0.0001096,4.545
-0.00011046,4.55
-0.0001113,4.555
-0.00011211,4.56
-0.00011289,4.565
-0.00011362,4.57
-0.00011429,4.575
-0.00011489,4.58
-0.00011543,4.585
-0.00011588,4.59
-0.00011625,4.595
-0.00011653,4.6
-0.00011671,4.605
-0.00011679,4.61
-0.00011678,4.615
-0.00011666,4.62
-9.91E-05,4.625
-9.82E-05,4.63
-9.71E-05,4.635
-9.60E-05,4.64
-9.47E-05,4.645
-9.33E-05,4.65
-9.18E-05,4.655
-9.03E-05,4.66
-8.87E-05,4.665
-8.70E-05,4.67
-8.52E-05,4.675
-8.34E-05,4.68
-8.16E-05,4.685
-7.97E-05,4.69
-7.78E-05,4.695
-7.59E-05,4.7
-7.40E-05,4.705
-7.21E-05,4.71
-7.02E-05,4.715
-6.84E-05,4.72
-6.66E-05,4.725
-6.49E-05,4.73
-6.33E-05,4.735
-6.17E-05,4.74
-6.02E-05,4.745
-5.89E-05,4.75
-5.77E-05,4.755
-5.65E-05,4.76
-5.56E-05,4.765
-5.47E-05,4.77
-5.39E-05,4.775
-5.84E-05,4.78
-5.69E-05,4.785
-5.57E-05,4.79
-5.19E-05,4.795
-5.17E-05,4.8
-5.16E-05,4.805
-5.15E-05,4.81
-5.15E-05,4.815
-5.16E-05,4.82
-5.16E-05,4.825
-5.17E-05,4.83
-5.18E-05,4.835
-4.81E-05,4.84
-4.75E-05,4.845
-4.68E-05,4.85
-4.60E-05,4.855
-4.51E-05,4.86
-4.41E-05,4.865
-4.30E-05,4.87
-4.19E-05,4.875
-4.07E-05,4.88
-3.94E-05,4.885
-3.81E-05,4.89
-3.68E-05,4.895
-3.55E-05,4.9
-3.41E-05,4.905
-3.28E-05,4.91
-3.15E-05,4.915
-3.02E-05,4.92
-2.89E-05,4.925
-2.77E-05,4.93
-2.65E-05,4.935
-2.54E-05,4.94
-2.43E-05,4.945
-2.32E-05,4.95
-2.23E-05,4.955
-2.13E-05,4.96
-2.05E-05,4.965
-1.96E-05,4.97
-1.89E-05,4.975
-1.82E-05,4.98
-1.75E-05,4.985
-1.69E-05,4.99
-1.63E-05,4.995
-1.57E-05,5


==> Dati/Snapshot_FK_10.csv <==
uh,x
1,0
0.98448,0.005
0.98452,0.01
0.98449,0.015
0.98455,0.02
0.98463,0.025
0.98473,0.03
0.98485,0.035
0.985,0.04
0.98517,0.045
0.98536,0.05
0.98558,0.055
0.98582,0.06
0.98609,0.065
0.98639,0.07
0.98672,0.075
0.98707,0.08
0.98745,0.085
0.98786,0.09
0.98829,0.095
0.98875,0.1
0.98924,0.105
0.98976,0.11
0.9903,0.115
0.99086,0.12
0.99146,0.125
0.99208,0.13
0.99272,0.135
0.99339,0.14
0.99408,0.145
0.9948,0.15
0.99554,0.155
0.9963,0.16
0.99709,0.165
0.9979,0.17
0.99874,0.175
0.9996,0.18
1.0005,0.185
1.0014,0.19
1.0023,0.195
1.0033,0.2
1.0042,0.205
1.0052,0.21
1.0063,0.215
1.0073,0.22
1.0083,0.225
1.0101,0.23
1.0112,0.235
1.0123,0.24
1.0133,0.245
1.0144,0.25
1.0155,0.255
1.0165,0.26
1.0176,0.265
1.0186,0.27
1.0197,0.275
1.0207,0.28
1.0217,0.285
1.0226,0.29
1.0236,0.295
1.0245,0.3
1.0253,0.305
1.0261,0.31
1.0269,0.315
1.0276,0.32
1.0282,0.325
1.0288,0.33
1.0294,0.335
1.0299,0.34
1.0303,0.345
1.0306,0.35
1.031,0.355
1.0312,0.36
1.0314,0.365
1.0315,0.37
1.0323,0.375
1.0322,0.38
1.0323,0.385
1.0326,0.39
1.0331,0.395
1.0372,0.4
1.0385,0.405
1.0401,0.41
1.0421,0.415
1.0442,0.42
1.0464,0.425
1.0486,0.43
1.0506,0.435
1.0522,0.44
1.0536,0.445
1.0547,0.45
1.0555,0.455
1.056,0.46
1.0563,0.465
1.0565,0.47
1.0588,0.475
1.0583,0.48
1.0577,0.485
1.057,0.49
1.0562,0.495
1.0552,0.5
1.0542,0.505
1.053,0.51
1.0517,0.515
1.0503,0.52
1.0487,0.525
1.0471,0.53
1.0453,0.535
1.0434,0.54
1.0415,0.545
1.0394,0.55
1.0372,0.555
1.0349,0.56
1.0326,0.565
1.0301,0.57
1.0276,0.575
1.025,0.58
1.0224,0.585
1.0196,0.59
1.0168,0.595
1.014,0.6
1.0111,0.605
1.0081,0.61
1.0051,0.615
1.0021,0.62
0.99905,0.625
0.99596,0.63
0.99285,0.635
0.98973,0.64
0.98661,0.645
0.9835,0.65
0.96989,0.655
0.96696,0.66
0.96412,0.665
0.96136,0.67
0.95869,0.675
0.95612,0.68
0.95365,0.685
0.95129,0.69
0.94904,0.695
0.94691,0.7
0.9449,0.705
0.94302,0.71
0.94128,0.715
0.93966,0.72
0.93819,0.725
0.93685,0.73
0.93566,0.735
0.9346,0.74
0.93369,0.745
0.93291,0.75
0.93226,0.755
0.93175,0.76
0.93136,0.765
0.92445,0.77
0.92449,0.775
0.92418,0.78
0.92341,0.785
0.92211,0.79
0.92016,0.795
0.91749,0.8
0.914,0.805
0.90962,0.81
0.90431,0.815
0.89809,0.82
0.87918,0.825
0.87021,0.83
0.86077,0.835
0.85112,0.84
0.84152,0.845
0.83222,0.85
0.82346,0.855
0.8154,0.86
0.80818,0.865
0.80185,0.87
0.79643,0.875
0.79189,0.88
0.78817,0.885
0.78519,0.89
0.78285,0.895
0.78106,0.9
0.77973,0.905
0.77876,0.91
0.746,0.915
0.74418,0.92
0.74188,0.925
0.73908,0.93
0.73577,0.935
0.73192,0.94
0.72752,0.945
0.72257,0.95
0.71706,0.955
0.71098,0.96
0.70434,0.965
0.69714,0.97
0.68939,0.975
0.68109,0.98
0.67227,0.985
0.66294,0.99
0.65311,0.995
0.64281,1
0.63206,1.005
0.62088,1.01
0.60931,1.015
0.59738,1.02
0.58511,1.025
0.57256,1.03
0.55976,1.035
0.54676,1.04
0.53362,1.045
0.52038,1.05
0.5071,1.055
0.49385,1.06
0.44952,1.065
0.43775,1.07
0.42637,1.075
0.41542,1.08
0.40493,1.085
0.39493,1.09
0.38543,1.095
0.37646,1.1
0.36804,1.105
0.36019,1.11
0.3529,1.115
0.34621,1.12
0.3401,1.125
0.33458,1.13
0.32965,1.135
0.32531,1.14
0.32155,1.145
0.31835,1.15
0.31569,1.155
0.31356,1.16
0.31194,1.165
0.31079,1.17
0.29345,1.175
0.29287,1.18
0.29191,1.185
0.2905,1.19
0.28854,1.195
0.28595,1.2
0.28265,1.205
0.27855,1.21
0.27358,1.215
0.26768,1.22
0.26082,1.225
0.253,1.23
0.24423,1.235
0.23458,1.24
0.20334,1.245
0.19208,1.25
0.18062,1.255
0.16917,1.26
0.15791,1.265
0.14703,1.27
0.13668,1.275
0.127,1.28
0.11808,1.285
0.11,1.29
0.10279,1.295
0.09647,1.3
0.091018,1.305
0.086403,1.31
0.082578,1.315
0.079486,1.32
0.077063,1.325
0.07524,1.33
0.073952,1.335
0.073133,1.34
0.049871,1.345
0.049377,1.35
0.048736,1.355
0.047936,1.36
0.046961,1.365
0.045797,1.37
0.044432,1.375
0.042851,1.38
0.041044,1.385
0.038998,1.39
0.036705,1.395
0.034156,1.4
0.031345,1.405
0.028268,1.41
0.024922,1.415
0.021308,1.42
0.017429,1.425
0.013292,1.43
0.0089057,1.435
0.0042831,1.44
-0.00055892,1.445
-0.0056005,1.45
-0.010818,1.455
-0.016183,1.46
-0.021667,1.465
-0.027234,1.47
-0.046003,1.475
-0.050668,1.48
-0.055204,1.485
-0.05959,1.49
-0.063808,1.495
-0.067841,1.5
-0.071675,1.505
-0.075298,1.51
-0.078699,1.515
-0.081869,1.52
-0.084802,1.525
-0.087493,1.53
-0.08994,1.535
-0.09214,1.54
-0.094096,1.545
-0.095809,1.55
-0.097284,1.555
-0.098528,1.56
-0.099547,1.565
-0.10035,1.57
-0.10095,1.575
-0.10362,1.58
-0.10359,1.585
-0.10347,1.59
-0.10323,1.595
-0.10289,1.6
-0.10242,1.605
-0.10183,1.61
-0.10113,1.615
-0.10029,1.62
-0.099343,1.625
-0.098276,1.63
-0.0971,1.635
-0.095823,1.64
-0.094459,1.645
-0.093021,1.65
-0.091526,1.655
-0.089993,1.66
-0.088442,1.665
-0.086895,1.67
-0.08351,1.675
-0.081945,1.68
-0.080461,1.685
-0.079075,1.69
-0.0778,1.695
-0.076645,1.7
-0.075615,1.705
-0.074711,1.71
-0.073929,1.715
-0.073263,1.72
-0.072706,1.725
-0.072248,1.73
-0.071878,1.735
-0.071585,1.74
-0.071357,1.745
-0.071183,1.75
-0.071052,1.755
-0.070956,1.76
-0.065492,1.765
-0.065026,1.77
-0.064383,1.775
-0.063546,1.78
-0.062503,1.785
-0.061241,1.79
-0.059749,1.795
-0.05802,1.8
-0.056047,1.805
-0.053829,1.81
-0.051367,1.815
-0.048666,1.82
-0.045736,1.825
-0.042594,1.83
-0.039258,1.835
-0.035753,1.84
-0.032109,1.845
-0.028359,1.85
-0.024541,1.855
-0.020694,1.86
-0.016859,1.865
-0.010543,1.87
-0.0070116,1.875
-0.0036546,1.88
-0.00049819,1.885
0.0024367,1.89
0.005135,1.895
0.007587,1.9
0.0097882,1.905
0.011738,1.91
0.013442,1.915
0.014906,1.92
0.016141,1.925
0.017159,1.93
0.017973,1.935
0.018599,1.94
0.019053,1.945
0.019349,1.95
0.019504,1.955
0.022225,1.96
0.02227,1.965
0.022334,1.97
0.022422,1.975
0.022537,1.98
0.022683,1.985
0.022865,1.99
0.023086,1.995
0.02335,2
0.023662,2.005
0.024024,2.01
0.024441,2.015
0.024913,2.02
0.025445,2.025
0.028561,2.03
0.029333,2.035
0.030149,2.04
0.031006,2.045
0.031899,2.05
0.032822,2.055
0.03377,2.06
0.034736,2.065
0.035713,2.07
0.036697,2.075
0.037681,2.08
0.038659,2.085
0.039625,2.09
0.040574,2.095
0.041501,2.1
0.042402,2.105
0.043272,2.11
0.044108,2.115
0.044906,2.12
0.045664,2.125
0.046378,2.13
0.047047,2.135
0.047668,2.14
0.048241,2.145
0.048762,2.15
0.049232,2.155
0.049651,2.16
0.050017,2.165
0.050332,2.17
0.050596,2.175
0.05081,2.18
0.050975,2.185
0.051118,2.19
0.05098,2.195
0.050795,2.2
0.050559,2.205
0.050272,2.21
0.049934,2.215
0.049544,2.22
0.049102,2.225
0.048611,2.23
0.048072,2.235
0.04749,2.24
0.046869,2.245
0.046215,2.25
0.045534,2.255
0.044835,2.26
0.044125,2.265
0.043415,2.27
0.042712,2.275
0.042027,2.28
0.041369,2.285
0.040745,2.29
0.040162,2.295
0.039626,2.3
0.039142,2.305
0.038712,2.31
0.038336,2.315
0.038015,2.32
0.037747,2.325
0.037528,2.33
0.037357,2.335
0.037228,2.34
0.037137,2.345
0.03708,2.35
0.037052,2.355
0.037042,2.36
0.036974,2.365
0.03683,2.37
0.036604,2.375
0.036298,2.38
0.035914,2.385
0.035458,2.39
0.034939,2.395
0.034366,2.4
0.033747,2.405
0.03309,2.41
0.0324,2.415
0.031682,2.42
0.030935,2.425
0.03016,2.43
0.029354,2.435
0.028511,2.44
0.027628,2.445
0.026697,2.45
0.025713,2.455
0.024669,2.46
0.02356,2.465
0.022379,2.47
0.021123,2.475
0.019789,2.48
0.018373,2.485
0.016878,2.49
0.015303,2.495
0.013654,2.5
0.011937,2.505
0.01016,2.51
0.0083352,2.515
0.0064748,2.52
0.0045942,2.525
0.0027105,2.53
0.00084145,2.535
-0.00099452,2.54
-0.0027792,2.545
-0.004495,2.55
-0.0061257,2.555
-0.0076571,2.56
-0.0090771,2.565
-0.010376,2.57
-0.011548,2.575
-0.012589,2.58
-0.013497,2.585
-0.015471,2.59
-0.01584,2.595
-0.01614,2.6
-0.016375,2.605
-0.016548,2.61
-0.016663,2.615
-0.016724,2.62
-0.016736,2.625
-0.016702,2.63
-0.017008,2.635
-0.016975,2.64
-0.016931,2.645
-0.016876,2.65
-0.016809,2.655
-0.016731,2.66
-0.016643,2.665
-0.016544,2.67
-0.016436,2.675
-0.016319,2.68
-0.01692,2.685
-0.016886,2.69
-0.01685,2.695
-0.016811,2.7
-0.01677,2.705
-0.016727,2.71
-0.016683,2.715
-0.016637,2.72
-0.01659,2.725
-0.016543,2.73
-0.016495,2.735
-0.016448,2.74
-0.016401,2.745
-0.016355,2.75
-0.016309,2.755
-0.016264,2.76
-0.01622,2.765
-0.016178,2.77
-0.016136,2.775
-0.016096,2.78
-0.016056,2.785
-0.016018,2.79
-0.01598,2.795
-0.015944,2.8
-0.015907,2.805
-0.015871,2.81
-0.015836,2.815
-0.0158,2.82
-0.015765,2.825
-0.01573,2.83
-0.015695,2.835
-0.01566,2.84
-0.015625,2.845
-0.015591,2.85
-0.015559,2.855
-0.015527,2.86
-0.015498,2.865
-0.015472,2.87
-0.015449,2.875
-0.015431,2.88
-0.014312,2.885
-0.014252,2.89
-0.014182,2.895
-0.0141,2.9
-0.014005,2.905
-0.013894,2.91
-0.013765,2.915
-0.013616,2.92
-0.013444,2.925
-0.013247,2.93
-0.013021,2.935
-0.012764,2.94
-0.012474,2.945
-0.012148,2.95
-0.011784,2.955
-0.01138,2.96
-0.010933,2.965
-0.010444,2.97
-0.009911,2.975
-0.0093338,2.98
-0.0087133,2.985
-0.0080509,2.99
-0.007349,2.995
-0.0066111,3
-0.0058418,3.005
-0.0050465,3.01
-0.0042317,3.015
-0.003405,3.02
-0.0025743,3.025
-0.0017483,3.03
-0.00093562,3.035
-0.00014495,3.04
0.0044743,3.045
0.0048151,3.05
0.0051171,3.055
0.0053817,3.06
0.0056107,3.065
0.0058061,3.07
0.0059706,3.075
0.0061066,3.08
0.0062172,3.085
0.0063052,3.09
0.0063736,3.095
0.0064254,3.1
0.0064634,3.105
0.0064904,3.11
0.0065089,3.115
0.0068873,3.12
0.0069091,3.125
0.0069432,3.13
0.0069892,3.135
0.0070465,3.14
0.0071145,3.145
0.0071922,3.15
0.0072784,3.155
0.0073718,3.16
0.0074708,3.165
0.007574,3.17
0.0076797,3.175
0.0077862,3.18
0.0078919,3.185
0.0067392,3.19
0.0067543,3.195
0.0067701,3.2
0.0067865,3.205
0.0068033,3.21
0.0068206,3.215
0.0068382,3.22
0.0068559,3.225
0.0068737,3.23
0.0068915,3.235
0.0069093,3.24
0.006927,3.245
0.0069446,3.25
0.006962,3.255
0.0069792,3.26
0.0069963,3.265
0.0070132,3.27
0.0070299,3.275
0.0070463,3.28
0.0070625,3.285
0.0070784,3.29
0.0070939,3.295
0.007109,3.3
0.0071235,3.305
0.0071372,3.31
0.0071499,3.315
0.0071616,3.32
0.0071719,3.325
0.0071807,3.33
0.0071877,3.335
0.0071929,3.34
0.0071961,3.345
0.0062381,3.35
0.0061937,3.355
0.0061384,3.36
0.0060716,3.365
0.0059922,3.37
0.0058994,3.375
0.0057924,3.38
0.0056702,3.385
0.0055318,3.39
0.0053763,3.395
0.0052024,3.4
0.0050092,3.405
0.0047956,3.41
0.0045605,3.415
0.0043031,3.42
0.0040224,3.425
0.0037181,3.43
0.0033898,3.435
0.0030377,3.44
0.0026623,3.445
0.0022646,3.45
0.0018462,3.455
0.0014094,3.46
0.00095687,3.465
0.00049206,3.47
1.89E-05,3.475
-0.00045811,3.48
-0.00093431,3.485
-0.0014047,3.49
-0.0018643,3.495
-0.0023083,3.5
-0.002732,3.505
-0.0035745,3.51
-0.0038655,3.515
-0.0041338,3.52
-0.0043784,3.525
-0.0045984,3.53
-0.0047932,3.535
-0.0049625,3.54
-0.0051061,3.545
-0.0052243,3.55
-0.0053173,3.555
-0.0053858,3.56
-0.0054307,3.565
-0.0056038,3.57
-0.0055976,3.575
-0.0055788,3.58
-0.0055472,3.585
-0.0055031,3.59
-0.0054468,3.595
-0.0053788,3.6
-0.0052996,3.605
-0.0052102,3.61
-0.0051113,3.615
-0.005004,3.62
-0.0048893,3.625
-0.0047683,3.63
-0.0054447,3.635
-0.0053882,3.64
-0.0053283,3.645
-0.0052653,3.65
-0.0051998,3.655
-0.0051322,3.66
-0.0050633,3.665
-0.0049934,3.67
-0.0049231,3.675
-0.0048529,3.68
-0.0047832,3.685
-0.0047143,3.69
-0.0046465,3.695
-0.00458,3.7
-0.004515,3.705
-0.0044517,3.71
-0.00439,3.715
-0.0043301,3.72
-0.004272,3.725
-0.0042159,3.73
-0.0041617,3.735
-0.0041095,3.74
-0.0040597,3.745
-0.0040123,3.75
-0.0039677,3.755
-0.0039262,3.76
-0.0038881,3.765
-0.0038538,3.77
-0.0038237,3.775
-0.0037983,3.78
-0.0037776,3.785
-0.003762,3.79
-0.0033,3.795
-0.0032841,3.8
-0.0032684,3.805
-0.0032524,3.81
-0.0032354,3.815
-0.0032165,3.82
-0.0031949,3.825
-0.0031695,3.83
-0.0031394,3.835
-0.0031037,3.84
-0.0030614,3.845
-0.0030116,3.85
-0.0029537,3.855
-0.0028869,3.86
-0.0028106,3.865
-0.0027245,3.87
-0.0026282,3.875
-0.0025218,3.88
-0.0024052,3.885
-0.0022788,3.89
-0.0021431,3.895
-0.001999,3.9
-0.0018475,3.905
-0.0016898,3.91
-0.0015274,3.915
-0.001362,3.92
-0.0011955,3.925
-0.0010297,3.93
-0.00086661,3.935
0.0010997,3.94
0.0010939,3.945
0.0010819,3.95
0.0010648,3.955
0.0010439,3.96
0.0010206,3.965
0.00099593,3.97
0.00097127,3.975
0.00094773,3.98
0.00092633,3.985
0.00090792,3.99
0.00089324,3.995
0.0010247,4
0.0010125,4.005
0.0010097,4.01
0.0010161,4.015
0.0010315,4.02
0.0010555,4.025
0.0010877,4.03
0.0011276,4.035
0.0011745,4.04
0.0012277,4.045
0.0012865,4.05
0.0013502,4.055
0.0014179,4.06
0.0014889,4.065
0.0015624,4.07
0.00099683,4.075
0.0010334,4.08
0.0010719,4.085
0.0011119,4.09
0.0011531,4.095
0.0011952,4.1
0.0012378,4.105
0.0012807,4.11
0.0013235,4.115
0.0013659,4.12
0.0014078,4.125
0.0014489,4.13
0.001489,4.135
0.001528,4.14
0.0015657,4.145
0.0016022,4.15
0.0016372,4.155
0.0016707,4.16
0.0017027,4.165
0.001733,4.17
0.0017617,4.175
0.0017886,4.18
0.0018137,4.185
0.0018368,4.19
0.0018579,4.195
0.0018768,4.2
0.0018935,4.205
0.001908,4.21
0.00192,4.215
0.0019297,4.22
0.0015926,4.225
0.0015669,4.23
0.0015354,4.235
0.0014978,4.24
0.0014536,4.245
0.0014027,4.25
0.0013447,4.255
0.0012795,4.26
0.0012067,4.265
0.0011262,4.27
0.0010378,4.275
0.00094133,4.28
0.00083672,4.285
0.00072389,4.29
0.00060289,4.295
0.00047387,4.3
0.00033709,4.305
0.00019294,4.31
4.20E-05,4.315
-0.000115,4.32
-0.00027711,4.325
-0.00044326,4.33
-0.00061215,4.335
-0.00078237,4.34
-0.00095236,4.345
-0.0011205,4.35
-0.0007017,4.355
-0.00088465,4.36
-0.0010632,4.365
-0.0012357,4.37
-0.0014003,4.375
-0.0015554,4.38
-0.0016995,4.385
-0.0018313,4.39
-0.0019498,4.395
-0.0020543,4.4
-0.0023587,4.405
-0.0024043,4.41
-0.0024395,4.415
-0.0024644,4.42
-0.0024788,4.425
-0.0024827,4.43
-0.0024764,4.435
-0.0024601,4.44
-0.0024341,4.445
-0.0023988,4.45
-0.0023547,4.455
-0.0023022,4.46
-0.0022419,4.465
-0.0021744,4.47
-0.0021003,4.475
-0.0020202,4.48
-0.0019347,4.485
-0.0023454,4.49
-0.0022696,4.495
-0.0021903,4.5
-0.0021084,4.505
-0.0020245,4.51
-0.0019394,4.515
-0.0018539,4.52
-0.0017688,4.525
-0.0016847,4.53
-0.0016022,4.535
-0.0015221,4.54
-0.0014447,4.545
-0.0013705,4.55
-0.0013,4.555
-0.0012332,4.56
-0.0011705,4.565
-0.0011121,4.57
-0.0010579,4.575
-0.0010081,4.58
-0.00096269,4.585
-0.0009216,4.59
-0.00088476,4.595
-0.00085208,4.6
-0.00082343,4.605
-0.00079868,4.61
-0.00077764,4.615
-0.00076014,4.62
-0.00045222,4.625
-0.00046647,4.63
-0.00048241,4.635
-0.0005,4.64
-0.0005192,4.645
-0.00053994,4.65
-0.00056214,4.655
-0.00058571,4.66
-0.00061056,4.665
-0.00063658,4.67
-0.00066366,4.675
-0.00069169,4.68
-0.00072054,4.685
-0.00075006,4.69
-0.00078012,4.695
-0.00081055,4.7
-0.00084118,4.705
-0.00087183,4.71
-0.00090228,4.715
-0.00093232,4.72
-0.00096175,4.725
-0.00099031,4.73
-0.0010178,4.735
-0.001044,4.74
-0.0010687,4.745
-0.0010917,4.75
-0.0011129,4.755
-0.0011322,4.76
-0.0011494,4.765
-0.0011646,4.77
-0.0011777,4.775
-0.0010289,4.78
-0.001069,4.785
-0.0011013,4.79
-0.0011339,4.795
-0.0011485,4.8
-0.0011569,4.805
-0.0011593,4.81
-0.0011559,4.815
-0.0011468,4.82
-0.0011323,4.825
-0.0011127,4.83
-0.0010881,4.835
-0.0010534,4.84
-0.0010124,4.845
-0.00096501,4.85
-0.00091149,4.855
-0.00085206,4.86
-0.00078708,4.865
-0.00071697,4.87
-0.00064229,4.875
-0.00056365,4.88
-0.00048172,4.885
-0.00039722,4.89
-0.00031088,4.895
-0.00022345,4.9
-0.00013565,4.905
-4.82E-05,4.91
3.83E-05,4.915
0.00012323,4.92
0.0002061,4.925
0.00028645,4.93
0.00036395,4.935
0.0004383,4.94
0.00050931,4.945
0.00057683,4.95
0.0006408,4.955
0.00070121,4.96
0.0007581,4.965
0.00081153,4.97
0.00086164,4.975
0.00090856,4.98
0.00095244,4.985
0.00099345,4.99
0.0010318,4.995
0.0010676,5


==> Dati/T_vs_Energy_p_2.csv <==
T,err_Energy
0.01,0.000459783618857106
0.02,0.000898124372962632
0.03,0.00131891777529353
0.04,0.00172347877240798
0.05,0.00211300421031327
0.06,0.00248858021870254
0.07,0.00285120467916434
0.08,0.00320179599451395
0.1,0.0038701295774716
0.2,0.00672539057334395
0.3,0.00906450540018667
0.4,0.0111050102137861
0.5,0.0129535412379276
1,0.0205372096663787
2,0.0287976738368981
3,0.0341176685248532
4,0.0449058776117293
5,0.0640236092291929


==> Dati/T_vs_Energy_p_3.csv <==
T,err_Energy
0.01,0.000429103025544978
0.02,0.000790664233488015
0.03,0.0011066227695142
0.04,0.00138705129009986
0.05,0.00163951178650808
0.06,0.00186972281301681
0.07,0.00208204266104772
0.08,0.00227982239750551
0.1,0.00264159704711459
0.2,0.0040964787516442
0.3,0.00531914074523867
0.4,0.00647585818345207
0.5,0.00761919770958295
1,0.0133051414355244
2,0.0206533128764183
3,0.0237098653711061
4,0.0290608888377448
5,0.0340218286237349


==> Dati/T_vs_Energy_p_4.csv <==
T,err_Energy
0.01,0.000336463966460956
0.02,0.000546155732133766
0.03,0.000700944268405363
0.04,0.000825499768689708
0.05,0.000931636200954954
0.06,0.00102544990576738
0.07,0.00111034640762261
0.08,0.00118838607768587
0.1,0.00132884935226234
0.2,0.0018541441006397
0.3,0.00223435945188287
0.4,0.00255561344879383
0.5,0.00285974122454658
1,0.00461730910238414
2,0.00779485390656326
3,0.00933798394393263
4,0.010916032968721
5,0.0124769788723355


==> Dati/h-ref_p_2.csv <==
DOFs,EnergyError
180,0.0822
600,0.0148
1800,0.0063


==> Dati/p-ref.csv <==
DOFs,EnergyError
180,0.0822
300,0.0292
450,0.0139
630,0.006
840,0.0034

